ChemInsight: A Comprehensive Benchmark for Evaluating and Diagnosing Chemistry Understanding and Reasoning in Large Language Models

We introduce ChemInsight, a benchmark designed to evaluate large language models (LLMs) on chemistry tasks that require multi-step reasoning and structured chemical understanding. We propose a two-dimensional scoring system (scope and depth) to assess both task coverage and reasoning completeness. ChemInsight consists of 203 challenging chemistry questions organized into 50 bundles, which support the two-dimensional scoring evaluation scheme. We evaluate ten representative LLMs using ChemInsight and observe consistently low performance across models, with scope scores below 30% and depth scores below 11%, substantially lower than human expert performance. We then proceed to ask (1) What factor limits the advancement of current LLMs in chemistry? (2) To what extent are statistically driven language-model training methods effective at modeling chemistry symbolic language such as SMILES? And (3) Can LLM performance in chemistry be improved through intensive training on large, domain-specific corpora?

==> examples/essence.txt <==
Problem:
<begin_knowledge>
Metal ions can activate alkynes and enhance the electrophilicity of the triple bond by coordinating with the carbon-carbon triple bond, making it easy for them to undergo nucleophilic addition reactions with nucleophiles in the system.
<end_knowledge>

<begin_problem>
The carbon atom alpha to the carbonyl group often exists as a carbanion or its equivalent. However, using alkynes, it is possible to transform the alpha-carbonyl carbocation.
1) One method of transformation involves activating the alkyne with a metal ion and then attacking it with a nucleophilic oxidant. In the following reaction, monovalent gold activates the triple bond, and the resulting product forms a new, more strained ring system different from that of the substrate.
reaction:
COC1=CC=C(C#CC2CC2)C=C1 + ([LAuCl] + AgNTf2 + 5eq Ph2SO) ----> A

<question>1-a</question>
Please write the SMILES code for the product A.

2) If the structure of the substrate is changed, the reaction results will be greatly changed. It is known that the product B does not contain a new high-tension ring system different from the substrate:
reaction:
COC1=CC=C(C#CC2CCC2)C=C1 + ([LAuCl] +AgNTf2 + 1.2eq Ph2SO + MeNO2) ----> B
<question>2-a</question>
Please give the SMILES code of the product B.

<question>3-a</question>
Please explain why a slight change in the structure of the reaction substrate can result in completely different products.
<end_problem>

Ground truth:
[
    {
        "sub_question_id": "1-a",
        "answer": "O=C(C1=CCC1)C2=CC=C(OC)C=C2"
    },
    {
        "sub_question_id": "2-a",
        "answer": "O=C(C1=CC=C(OC)C=C1)C(C2CCC2)C3=CC=CC=C3SC4=CC=CC=C4"
    },
    {
        "sub_question_id": "3-a",
        "answer": "The three-membered ring has a large tension and a large driving force for ring expansion, so the ring expansion occurs before the [3,3]σ rearrangement has time to occur. The four-membered ring has a small tension and a small driving force for ring expansion, so the [3,3]σ rearrangement occurs first."
    }
]

Max Score: 6

Note:
Full credit is awarded for covering any single keyword.

Key words:
large tension; large driving force for ring expansion; before the [3,3]σ rearrangement ; small driving force for ring expansion; [3,3]σ rearrangement occurs first

Capabilities:
{
    '1-a': AB
    '2-a': AB
    '3-a': D, E
}


==> examples/ordinary.txt <==
Problem:
<begin_knowledge>
Hypervalent iodine reagents are oxidizing agents that can bind to nucleophilic sites in molecules. Due to the inherent instability of hypervalent iodine, they tend to leave with a pair of electrons, oxidizing the original molecule. During this process, various unstable positive ions may be generated, which in turn trigger some intramolecularreactions.
<end_knowledge>

<begin_problem>
Iodine reagents can also achieve ring construction through other reaction modes,such as the following question:)
O=IC1=CC=CC=C1 + C=CC[Si](C)(C)C + (Lewis acid) ----> A

<question>1-a</question>
Please give the SMILES code of the product A . (Hint: There is still iodine atom in the product.)
<end_problem>

Ground Truth:
{
    "sub_question_id": "1-a",
    "Answer": "IC1=CC=CC=C1CC=C"
}

Max Score: 2
Note: No Special Rules
Key Words: No Key Words
Difficulty: Medium
Capabilities: AB


==> prompts/evaluation.txt <==
You are a chemistry assessment expert responsible for accurately scoring responses to chemistry questions.

## Input Data Description
You will be given the following inputs:
- **Question**: The full text of the chemistry question.
- **Question ID**: Identifier of the sub-question (e.g., "1-a", "2-b") — used as output key.
- **Reference Answer**: A natural language text representing the correct, expected answer.
- **Model Response**: A natural language response generated by a large model that needs to be evaluated.
- **Scoring range**: The scoring range of this question must strictly follow this scoring range and must not exceed or fall below this range.
- **Note**: Special scoring instructions. If not "No special rules", you must strictly follow the rule described in this field.
- **Key words**: The key words you need to pay attention to when scoring the model's answer.

Your task is to assess the scientific accuracy, completeness, and conceptual alignment of the model's response, and assign a score based on both the reference answer and any special rules.

## Scoring Rules and Criteria

### General Text Scoring Principles
Scores should reflect how closely the model response matches the reference answer in terms of key concepts, scientific accuracy, and logical completeness. Use the following guidelines when no special rule applies:

### 1. Full Credit (score = $max_score )
- The response correctly explains **all key chemical concepts** required by the question (typically 1-2 core ideas).
- Explanation is scientifically accurate and logically complete, leading to the same conclusion as reference.
- Paraphrasing or alternative wording is acceptable as long as meaning matches the reference.
- No irrelevant, incorrect, or extraneous concepts are introduced.

### 2. Partial Credit (score = up to 0.5 × $max_score , typically 0.3-0.5 × $max_score )
- Only **some** of the key concepts are correctly explained.
- The answer shows partial understanding but **omits or misexplains one major point**.
- Must NOT contain any concept that was **not mentioned or implied in the question**.
- Do NOT award more than half credit for incomplete or partially correct answers.

### 3. Zero Credit (score = 0.0)
- The response **introduces concepts not present or suggested in both the original question and the reference**, even if they are chemically true.
- No keyword or point was mention/raised and clearly explained.
- The answer is factually wrong, off-topic, misunderstanding the quetion or contradicts scientific principles.
- The answer does not conform to the format required by the question. (e.g., the question asks for the chemical formula, but the answer is the name of the substance; the question requires a fixed format, but the answer is not followed)
- When in doubt between partial and zero: if an unasked-for mechanism or term is added to justify the answer, default to 0.

### Special Rule Handling (Highest Priority!)
- If **note ≠ "No special rules"**, then:
   - You **must** follow the instruction the special rules exactly.
   - If a special rule in note conflicts with a general rule, **the special rule takes precedence**.
   - If no keyword or point in **note was **mention/raised** and **clearly explained with no ambiguous or indicative description**, you **must** default 0 credit
   - (Important!)Though you think the Model Response is reasonable, if it **goes against** the rules above, **follow the rules above** and **don't begrudge to score partial even 0**
- Examples:
   - `note: "The order of the answers is not important. Give 1 point for each correct answer and zero points for the wrong number of answers."` → if number of answers is wrong, give zero point.
- If **Key words ≠ "No key words"**, then when scoring, you need to pay attention to whether the model's answer includes keywords or content with similar meanings. If so, then the answer is considered to have touched upon that keyword. The more keywords the model's answer involves, the higher the score. If it involves all keywords, then the model's answer will receive a perfect score. Conversely, if no keywords are involved, then the answer will receive zero points.

## Scoring Process
1. **Check for Special Rule**: If it's not "No special rules", apply it immediately.
2. **Verify Question ID Alignment**: Confirm that the current evaluation is being performed for the exact sub-question identified by **question_id**.
3. **Understand Context**: Read the full question to understand what is being asked.
4. **Identify Key Concepts**: Extract essential ideas from the reference answer.
5. **Semantic Comparison**: Evaluate whether the model response conveys the same meaning with scientific correctness.
6. **Score Assignment**: Assign a float score strictly following the scoring range.

## Output Requirements
Return the result in strict JSON format:
{
"sub_question_id": "string identifier of the sub-question (e.g., '1-a', '2-b')",
"score": 2.7 "Numeric float value (e.g., 1.0, 1.8)"
}

## Begin Evaluation
Please score the following item according to the above rules:

### Question
$question

### Sub-Question ID
$sub_question_id

### Reference Answer
$answer

### Model Response
$answer_llm

### Scoring range
0.0 to $max_score

### Note
$note

### Key words
$key_words

Please output the evaluation result:


==> prompts/task.txt <==
You are an expert chemistry AI assistant. Your task is to answer the chemistry problem by performing accurate mechanistic reasoning and providing a structured json response.

---

### Instructions

1. Read and understand the content in `<begin_knowledge><end_knowledge>` and `<begin_problem><end_problem>`.
2. Identify all sub-questions marked by `<question>...</question>` tags (e.g., `1-a`, `2-b`).
3. For each sub-question, perform accurate chemical reasoning based on reaction mechanisms and reagent behavior.
4. Generate a structured JSON response using the exact schema below.

---

### Output Schema

{"responses": [
    {
      "question_id": "string identifier of the sub-question (e.g., '1-a', '2-b')",
      "answer_type": "type of the answer (only two capitalized options: 'SMILES' or 'TEXT')",
      "answer": "answer value"
    },
    ...
  ]
}

---

### Requirements

- Answer **every** sub-question defined by `<question>...</question>` in the order they appear.
- Use **standard SMILES notation** for molecular structures.
- The `question_id` must **exactly match** the text inside `<question>...</question>` (e.g., "1-a", "2-b") — preserve case and formatting.
- Do not add, remove, or modify any `question_id`.
- Ensure the JSON is syntactically valid (proper escaping, commas, quotes) and can be directly parsed by software.

Begin now.

$question

